Exponential Convergence of $hp$-FEM for the Integral Fractional Laplacian on cuboids

For the Dirichlet integral fractional Laplacian, we prove root exponential convergence of tensor-product $hp$-finite element approximations on $(0,1)^3$, for forcing $f$ that is analytic in $[0,1]^3$. Exploiting analytic regularity estimates in weighted Sobolev spaces, we prove for $hp$-GLL interpolation approximations with $N$ degrees of freedom the energy norm error bound $\lesssim \exp(-b\sqrt[6]{N})$. Tensor product mesh families which are geometrically refined towards all sides of $(0,1)^3$ are used. Numerical experiments with $hp$-Galerkin FEM confirm the bound.

==> data_sigma_convergence.txt <==
L,sigma075,sigma05,sigma025,sigma0172,A
1, 1.494387298838, 1.27098628736898, 0.926189034109777, 0.77442020554896, 1
2, 0.85538302406338, 0.585639254401369, 0.319657433583927, 0.245156356101188, 1
3, 0.5462863643471, 0.312783707055807, 0.135629843834691, 0.0776085625170476, 1


